Dynamic Modeling of a Welding Torch Umbilical and Its Impact on Robot Dynamics

Robotic welding is widely used in industrial manufacturing, where the welding torch is often connected to the generator through an external umbilical. With the increasing deployment of lightweight and collaborative robots, the dynamic influence of this umbilical can significantly affect the robot motion and the actuation forces. This paper proposes a constrained multibody dynamic model of a welding umbilical, represented as a serial chain of rigid bodies interconnected by passive joints with elastic and dissipative effects. Prescribed motions at the distal anchor point are introduced through holonomic kinematic constraints. The equations of motion are reduced by projecting the dynamics onto the subspace of admissible velocities, yielding an efficient formulation free of Lagrange multipliers. The reaction wrench exerted by the umbilical on the robot is explicitly recovered. A planar case study illustrates the approach.

==> img/torque_robot.csv <==
t,  tau1, tau2, tau3, tau1_without, tau2_without, tau3_without
0,1.839997692315218387e+02,8.505898370716332124e+01,2.083291270269386786e+01,1.904540030630353726e+02,8.345834061857257780e+01,1.408101134386919817e+01
1.010101010101010083e-01,1.829165247491188211e+02,8.526950474118788748e+01,2.100839155725904916e+01,1.895357059621449025e+02,8.366647423113590776e+01,1.404079463458736399e+01
1.515151515151515194e-01,1.821093523876650693e+02,8.545996287373742462e+01,2.089868049471941447e+01,1.882808466190008403e+02,8.377166777554822374e+01,1.400434058799486969e+01
2.020202020202020166e-01,1.807306512126440339e+02,8.549783915751012842e+01,2.083090610279251820e+01,1.866758456378475444e+02,8.378763197250000871e+01,1.397180706136357031e+01
2.525252525252525415e-01,1.785310328041499588e+02,8.529097538917137911e+01,2.083552410465647142e+01,1.847162505509554649e+02,8.372968765717106976e+01,1.394333975904082301e+01
3.030303030303030387e-01,1.760490946773941232e+02,8.509649180763938148e+01,2.088140860241392716e+01,1.824073372485254652e+02,8.361405016544784985e+01,1.391906712591733530e+01
3.535353535353535359e-01,1.735248930932381484e+02,8.504146889072814020e+01,2.096170345005184998e+01,1.797624174775950223e+02,8.345675724695738040e+01,1.389909592984805364e+01
4.040404040404040331e-01,1.707660511120853641e+02,8.503340070679121254e+01,2.107688856733454585e+01,1.767997775500968487e+02,8.327255253317352413e+01,1.388350914494428601e+01
4.545454545454545303e-01,1.676434120615173526e+02,8.499519351336005002e+01,2.121319173887093967e+01,1.735395803363643665e+02,8.307405408565969651e+01,1.387236633948088738e+01
5.050505050505050830e-01,1.642156436615576638e+02,8.493730521883603046e+01,2.134803455764986424e+01,1.700016849396961049e+02,8.287137840716533788e+01,1.386570559461943475e+01
5.555555555555555802e-01,1.605579223507985205e+02,8.488372632575666898e+01,2.146643639447400886e+01,1.662046437824268992e+02,8.267219114382444900e+01,1.386354571651491696e+01
6.060606060606060774e-01,1.566806198489428823e+02,8.483511608409622795e+01,2.156865825087473709e+01,1.621656218334717892e+02,8.248203583322978716e+01,1.386588794138304159e+01
6.565656565656565746e-01,1.525793176835398981e+02,8.479177807195307537e+01,2.166583051132097637e+01,1.579008129815691746e+02,8.230477562623707399e+01,1.387271690916346856e+01
7.070707070707070718e-01,1.482743464111835294e+02,8.476839697104371396e+01,2.177091754280401759e+01,1.534259996375849369e+02,8.214302811272455074e+01,1.388400104659396739e+01
7.575757575757575690e-01,1.438001166512901534e+02,8.478485795157499183e+01,2.189363922413573249e+01,1.487570504179251429e+02,8.199853126761652788e+01,1.389969261406488421e+01
8.080808080808080662e-01,1.391817640024339653e+02,8.485142288705826275e+01,2.203831182710975867e+01,1.439102768631065032e+02,8.187242241592164760e+01,1.391972763628249155e+01
8.585858585858585634e-01,1.344323700121697698e+02,8.496641926548102219e+01,2.220379502014353434e+01,1.389026447506134900e+02,8.176543649761271126e+01,1.394402585727155675e+01
9.090909090909090606e-01,1.295614275257043744e+02,8.512148663026377449e+01,2.238465631289361113e+01,1.337518673603895536e+02,8.167803943077208828e+01,1.397249078990034832e+01
9.595959595959595578e-01,1.245805586634452595e+02,8.530677710827869475e+01,2.257355040428572224e+01,1.284764146941454328e+02,8.161051345114685773e+01,1.400500988427720550e+01
1.010101010101010166e+00,1.195042389991057519e+02,8.551407190856241414e+01,2.276415308632686418e+01,1.230954681357095239e+02,8.156300874011263602e+01,1.404145481510432170e+01
1.060606060606060552e+00,1.143489997387471533e+02,8.573836511563388285e+01,2.295320558621857998e+01,1.176288424219378470e+02,8.153557215026694394e+01,1.408168187781442526e+01
1.111111111111111160e+00,1.091335590974525758e+02,8.597864543225095701e+01,2.314094746319093332e+01,1.120968896929940684e+02,8.152816061400477565e+01,1.412553248057427524e+01
1.161616161616161547e+00,1.038796364098151059e+02,8.623793513302189240e+01,2.333020126052366905e+01,1.065203949510543850e+02,8.154064425834793894e+01,1.417283371984764351e+01
1.212121212121212155e+00,9.861079524965832377e+01,8.652123706872103526e+01,2.352464226590598173e+01,1.009204685076024788e+02,8.157280235039817740e+01,1.422339902892387364e+01
1.262626262626262541e+00,9.335157289754575061e+01,8.683386964705091771e+01,2.372743709436748816e+01,9.531843859532997953e+01,8.162431382749026909e+01,1.427702889059250957e+01
1.313131313131313149e+00,8.812519506039600969e+01,8.717887763108802801e+01,2.394015838865287904e+01,8.973574586944654641e+01,8.169474316576506112e+01,1.433351160658705581e+01
1.363636363636363535e+00,8.295319006536993811e+01,8.755646208208450787e+01,2.416261236658494482e+01,8.419384070402279008e+01,8.178352156809253870e+01,1.439262411745313841e+01
1.414141414141414144e+00,7.785534893429496606e+01,8.796408740436189078e+01,2.439315422205875095e+01,7.871408377400912570e+01,8.188992278806745162e+01,1.445413286715788104e+01
1.464646464646464530e+00,7.285023043514689789e+01,8.839736971050916736e+01,2.462936298793038148e+01,7.331765025668480007e+01,8.201303224906021683e+01,1.451779470712918929e+01
1.515151515151515138e+00,6.795583168855668532e+01,8.885124371181842662e+01,2.486878268859669916e+01,6.802543800546629882e+01,8.215170736903814941e+01,1.458335783457822821e+01
1.565656565656565524e+00,6.319020252453337605e+01,8.932101060188895758e+01,2.510948083638663064e+01,6.285798021316043105e+01,8.230452605686915035e+01,1.465056275999581814e+01
1.616161616161616132e+00,5.857184641229669353e+01,8.980298531251384020e+01,2.535028256154345527e+01,5.783536340616874583e+01,8.246971907109031008e+01,1.471914329869534832e+01
1.666666666666666741e+00,5.411980533502018886e+01,9.029461163300440774e+01,2.559067836655487582e+01,5.297715216456423093e+01,8.264508014468691499e+01,1.478882758130101926e+01
1.717171717171717127e+00,4.985341975689566851e+01,9.079407924495548343e+01,2.583051380324104684e+01,4.830232289115555488e+01,8.282784521292151680e+01,1.485933907827732803e+01
1.767676767676767735e+00,4.579186265789548571e+01,9.129960481158451557e+01,2.606960942414850635e+01,4.382921052861509992e+01,8.301452833570340317e+01,1.493039763418615173e+01
1.818181818181818121e+00,4.195361144324996872e+01,9.180858454826476134e+01,2.630743264389876046e+01,3.957547484429599649e+01,8.320069637004925767e+01,1.500172050869746698e+01
1.868686868686868729e+00,3.835601619293718301e+01,9.231678412378822429e+01,2.654288376889236289e+01,3.555809766809785089e+01,8.338065617850219269e+01,1.507302342408166851e+01
1.919191919191919116e+00,3.501506677307807536e+01,9.281763505484349253e+01,2.677420217624505838e+01,3.179343091606983762e+01,8.354701569549570195e+01,1.514402162395833251e+01
1.969696969696969724e+00,3.194539901744625610e+01,9.330159620586010760e+01,2.699896430277505388e+01,2.829733033854919455e+01,8.369006126496205411e+01,1.521443095699921066e+01
2.020202020202020332e+00,2.916055173008449231e+01,9.375544267289092204e+01,2.721413322392262302e+01,2.508543709400409227e+01,8.379686489979333430e+01,1.528396901418032883e+01
2.070707070707070496e+00,2.667351519012622418e+01,9.416126950126238171e+01,2.741612076509487395e+01,2.217371813163260441e+01,8.384999154223811502e+01,1.535235637131141928e+01
2.121212121212121104e+00,2.449771013570864397e+01,9.449493558073820054e+01,2.760082773378778853e+01,1.957946377510330649e+01,8.382561148474101742e+01,1.541931802033949594e+01
2.171717171717171713e+00,2.264872398222521355e+01,9.472361751665499696e+01,2.776363483281430078e+01,1.732309434432021078e+01,8.369073027584954616e+01,1.548458510594352866e+01
2.222222222222222321e+00,2.114743122815744414e+01,9.480208047340188671e+01,2.789932948139233204e+01,1.543138639269587031e+01,8.339912792772175010e+01,1.554789708823961902e+01
2.272727272727272485e+00,2.002541812579423208e+01,9.466696925297733856e+01,2.800196694361041239e+01,1.394313001753483405e+01,8.288548011114522751e+01,1.560900434659646407e+01
2.323232323232323093e+00,1.933504679560092399e+01,9.422980537657062428e+01,2.806492548590116343e+01,1.291873714206853663e+01,8.205713486626092390e+01,1.566767085663244430e+01
2.373737373737373701e+00,1.916419885730808659e+01,9.336560323537582917e+01,2.808093703199428504e+01,1.245560710253093362e+01,8.078349231322235369e+01,1.572367570624141031e+01
2.424242424242424310e+00,1.965951117710273621e+01,9.190321177777239825e+01,2.804297859666618109e+01,1.270994254241276167e+01,7.888474312190106730e+01,1.577681106536184252e+01
2.474747474747474918e+00,2.105039510013439497e+01,8.961821667966053440e+01,2.794540454408291907e+01,1.392027225247701239e+01,7.612648429731012811e+01,1.582687484899649633e+01
2.525252525252525082e+00,2.365673020924609915e+01,8.624616018695442676e+01,2.778556559055337516e+01,1.641364663770267640e+01,7.223601597594753798e+01,1.587366458747059106e+01
2.575757575757575690e+00,2.783758019851435250e+01,8.154055458575408011e+01,2.756529394044287429e+01,2.055284856073379984e+01,6.696662427304806897e+01,1.591699932219973057e+01
2.626262626262626299e+00,3.383383658165983121e+01,7.539701201909960560e+01,2.729186595504333113e+01,2.657768619276565758e+01,6.022916773968707105e+01,1.595680226796734580e+01
2.676767676767676907e+00,4.153013343816706993e+01,6.801106907227796228e+01,2.697808151150039180e+01,3.436607687289259871e+01,5.225339110591303893e+01,1.599319201716459915e+01
2.727272727272727071e+00,5.031705677915001473e+01,5.994580061424966999e+01,2.664122371950860213e+01,4.329616814694012561e+01,4.364892507101946251e+01,1.602638581186332445e+01
2.777777777777777679e+00,5.926811216721482367e+01,5.198552274915511617e+01,2.630106020255725596e+01,5.242402367941897268e+01,3.524222323172202920e+01,1.605635354105231372e+01
2.828282828282828287e+00,6.755976476811372322e+01,4.484003151737748283e+01,2.597750483046630166e+01,6.090528473613645133e+01,2.776379560400797075e+01,1.608260754658541103e+01
2.878787878787878896e+00,7.477928994645067462e+01,3.892724045593603677e+01,2.568826108893705751e+01,6.830584390172856502e+01,2.162554831930115284e+01,1.610445207054143424e+01
2.929292929292929060e+00,8.091995396307697774e+01,3.435783874343114519e+01,2.544641393617459713e+01,7.460062928635684898e+01,1.691385461361578990e+01,1.612138824297215578e+01
2.979797979797979668e+00,8.619094939995690652e+01,3.104372536339270994e+01,2.525750411582578536e+01,7.998857120581898528e+01,1.351350987401404957e+01,1.613325868785550554e+01
3.030303030303030276e+00,9.084168452307488906e+01,2.881032111285628616e+01,2.511762269985150553e+01,8.472054744103047597e+01,1.123311383797466156e+01,1.614013997694398483e+01
3.080808080808080884e+00,9.507257943312373527e+01,2.746288117137380880e+01,2.501288610038847438e+01,8.901261583729234417e+01,9.878658619996851797e+00,1.614219049211232004e+01
3.131313131313131048e+00,9.901422606530709913e+01,2.681553319467439778e+01,2.492147340033234215e+01,9.302391314757562668e+01,9.282483887603797612e+00,1.613956241242183154e+01
3.181818181818181657e+00,1.027386894970414062e+02,2.670277527437920639e+01,2.481793981055266940e+01,9.686304073975952633e+01,9.308620208280968811e+00,1.613237607094747617e+01
3.232323232323232265e+00,1.062824152888000242e+02,2.698705910669515617e+01,2.467974535594979457e+01,1.006012509512190718e+02,9.849128053957548090e+00,1.612072488689077332e+01
3.282828282828282873e+00,1.096695960645142378e+02,2.756606279653562552e+01,2.449407902630096956e+01,1.042841455778292072e+02,1.081834990005303432e+01,1.610468846273348831e+01
3.333333333333333481e+00,1.129301444093579363e+02,2.837796619795375008e+01,2.426265493276444829e+01,1.079401306134980842e+02,1.214759724806432217e+01,1.608434438070694128e+01
3.383838383838383645e+00,1.161079639678301874e+02,2.940071266237386283e+01,2.400221555494523429e+01,1.115860625698265949e+02,1.378090396537569262e+01,1.605977639978588911e+01
3.434343434343434254e+00,1.192576285541415615e+02,3.064224059706932479e+01,2.373976417501120295e+01,1.152309175674825781e+02,1.567181630679195514e+01,1.603107942310326806e+01
3.484848484848484862e+00,1.224321158227839987e+02,3.212270497635812205e+01,2.350387909951335175e+01,1.188781746276070521e+02,1.778101917991692105e+01,1.599836218540830046e+01
3.535353535353535470e+00,1.256681606225913015e+02,3.385427033819625109e+01,2.331539376822133036e+01,1.225273872847769212e+02,2.007459321079306136e+01,1.596174848927640433e+01
3.585858585858585634e+00,1.289756398633175536e+02,3.582557494314586677e+01,2.318080573621099916e+01,1.261752452752948273e+02,2.252273565483396212e+01,1.592137756397792359e+01
3.636363636363636243e+00,1.323361601084178005e+02,3.799674309260431926e+01,2.309093042054828260e+01,1.298163129609387170e+02,2.509881982985903548e+01,1.587740390618178665e+01
3.686868686868686851e+00,1.357080830980658561e+02,4.030435667162042535e+01,2.302403626822474791e+01,1.334435593229886479e+02,2.777870184476053339e+01,1.582999681539099868e+01
3.737373737373737459e+00,1.390396533531849457e+02,4.267593117029950633e+01,2.295341190380317897e+01,1.370487506946876408e+02,3.054020890114669484e+01,1.577933974630969693e+01
3.787878787878787623e+00,1.422849025737997408e+02,4.504802619318883217e+01,2.285645566695617603e+01,1.406227509917061411e+02,3.336276186020161560e+01,1.572562954692318193e+01
3.838383838383838231e+00,1.454172778126946923e+02,4.738152254801289587e+01,2.272223801494355655e+01,1.441557581234168595e+02,3.622709789747426612e+01,1.566907562061888193e+01
3.888888888888888840e+00,1.484359811946257253e+02,4.966823883149756114e+01,2.255475984469048356e+01,1.476374953465315230e+02,3.911506841411654278e+01,1.560989903373847909e+01
3.939393939393939448e+00,1.513612113547209788e+02,5.192548071778630003e+01,2.237033218998374551e+01,1.510573700897405729e+02,4.200949405055578723e+01,1.554833158075014410e+01
3.989898989898989612e+00,1.542208255603787848e+02,5.418122853240169690e+01,2.219044037124706037e+01,1.544046087811175596e+02,4.489406345349596705e+01,1.548461481436966380e+01
4.040404040404040664e+00,1.570354973703084625e+02,5.645717182274952251e+01,2.203348748754380892e+01,1.576683735880661743e+02,4.775326593728488689e+01,1.541899904548950317e+01
4.090909090909090828e+00,1.598090120641377894e+02,5.875683558760694325e+01,2.190878718370213463e+01,1.608378652136127585e+02,5.057235074523133989e+01,1.535174231658984567e+01
4.141414141414140992e+00,1.625259447234277559e+02,6.106204072604339217e+01,2.181442224452935008e+01,1.639024146614130473e+02,5.333730752711659306e+01,1.528310935177766794e+01
4.191919191919192045e+00,1.651567637630315062e+02,6.333803788347253061e+01,2.173933482121906025e+01,1.668515659759374614e+02,5.603486409596613527e+01,1.521337048636735823e+01
4.242424242424242209e+00,1.676669345781790241e+02,6.554398670757956324e+01,2.166833540948318060e+01,1.696751512356513558e+02,5.865249864260813695e+01,1.514280057876443841e+01
4.292929292929293261e+00,1.700272193526909916e+02,6.764504293548770875e+01,2.158829786720713173e+01,1.723633584039693289e+02,6.117846446100158886e+01,1.507167790719259770e+01
4.343434343434343425e+00,1.722204017985480959e+02,6.962067432176685600e+01,2.149285665257729505e+01,1.749067919047044484e+02,6.360182592795938206e+01,1.500028305339720980e+01
4.393939393939393590e+00,1.742439440085875617e+02,7.146749151410472223e+01,2.138432352923656055e+01,1.772965248431413556e+02,6.591250501519496652e+01,1.492889777474712076e+01
4.444444444444444642e+00,1.761060699543406258e+02,7.319481207743243090e+01,2.127179124642011487e+01,1.795241404538670622e+02,6.810133798602063848e+01,1.485780386502048955e+01
4.494949494949494806e+00,1.778170143903628855e+02,7.481536740243521422e+01,2.116653150089962665e+01,1.815817583701446551e+02,7.016014210306818200e+01,1.478728200248549562e+01
4.545454545454544970e+00,1.793826722918401799e+02,7.633768196634206049e+01,2.107761784143701078e+01,1.834620383506780001e+02,7.208179206089091906e+01,1.471761058162859825e+01
4.595959595959596022e+00,1.808000168898015829e+02,7.776103368412447026e+01,2.100873448517707942e+01,1.851581497963740617e+02,7.386030531876545524e+01,1.464906452220872346e+01
4.646464646464646187e+00,1.820583631177069890e+02,7.907628654038859395e+01,2.095784675553773369e+01,1.866636894514487608e+02,7.549093435739368374e+01,1.458191404690855464e+01
4.696969696969697239e+00,1.831425317281709226e+02,8.026975071719064658e+01,2.091893257564879960e+01,1.879725222393806803e+02,7.697026192857846638e+01,1.451642341845399287e+01
4.747474747474747403e+00,1.840376963623555753e+02,8.132905949846579574e+01,2.088519679806306328e+01,1.890785125217025211e+02,7.829629254730380694e+01,1.445284963229290831e+01
4.797979797979797567e+00,1.847318629136159700e+02,8.224722536978045184e+01,2.085184941144871118e+01,1.899751089740692578e+02,7.946853013835203683e+01,1.439144107808268025e+01
4.848484848484848619e+00,1.852180774549306079e+02,8.302554177114382128e+01,2.081806464857304206e+01,1.906547539658854475e+02,8.048802911896636658e+01,1.433243622117437788e+01
4.898989898989898784e+00,1.854918833331075803e+02,8.367205989355632312e+01,2.078660593503297349e+01,1.911081220172791575e+02,8.135740688644560237e+01,1.427606242159305339e+01
4.949494949494949836e+00,1.855477248397463654e+02,8.419850626427806617e+01,2.076216321281382804e+01,1.913232698592072154e+02,8.208081361467736770e+01,1.422253509755496914e+01
5.000000000000000000e+00,1.853759792832685491e+02,8.461729885395288875e+01,2.074932913033169157e+01,1.912849135194271071e+02,8.266387368699520266e+01,1.417205751404736880e+01

